Predictive online optimisation with applications to optical flow

Online optimisation revolves around new data being introduced into a problem while it is still being solved; think of deep learning as more training samples become available. We adapt the idea to dynamic inverse problems such as video processing with optical flow. We introduce a corresponding predictive online primal-dual proximal splitting method. The video frames now exactly correspond to the algorithm iterations. A user-prescribed predictor describes the evolution of the primal variable. To prove convergence we need a predictor for the dual variable based on (proximal) gradient flow. This affects the model that the method asymptotically minimises. We show that for inverse problems the effect is, essentially, to construct a new dynamic regulariser based on infimal convolution of the static regularisers with the temporal coupling. We finish by demonstrating excellent real-time performance of our method in computational image stabilisation and convergence in terms of regularisation theory.

==> img/denoise_alpha1_noise05_lighthouse.txt <==
# params = (α = 1, τ₀ = 5, σ₀ = 0.198, ρ = 0, accel = true, noise_level = 0.5, verbose_iter = 10, maxiter = 1000, save_results = true, save_iterations = false, image_name = "lighthouse", save_prefix = "img/denoise_alpha1_noise05_lighthouse")
iter	time	function_value
1	4.4679909478873014e-6	231994.90096866855
2	0.01027561500086449	233198.75510132354
3	0.021423025988042355	188897.13812759353
4	0.033357732987497	140002.38235770358
5	0.044542980002006516	104608.46747324502
6	0.05534776102285832	85094.20919416336
7	0.06898109402391128	76528.21432995787
8	0.08242162302485667	72508.88953660276
9	0.09504752201610245	69299.12222743884
10	0.10558762701111846	66273.78279883169
11	0.1202557550277561	63776.04070431089
12	0.13110150102875195	61895.8946922391
13	0.14179978202446364	60480.67000933034
14	0.1523865740164183	59382.27539538802
15	0.16334635502425954	58505.64983121383
16	0.17475738702341914	57790.08328214048
17	0.18551048301742412	57192.211759384416
18	0.19671264302451164	56681.71158619678
19	0.2077105510106776	56240.60615882668
20	0.2189176650135778	55857.26051452365
30	0.34585183500894345	53767.86067108647
40	0.5008033440099098	52948.681536535754
50	0.6478994399949443	52519.04503906441
60	0.833882506005466	52262.01480879608
70	1.0126157549966592	52110.609775816985
80	1.2361819529905915	52007.3818762913
90	1.418522916996153	51936.43722276536
100	1.5997751529794186	51882.745471070164
110	1.7841675939562265	51843.001805661945
120	1.975244771951111	51811.12153037503
130	2.1884735389321577	51788.105934990694
140	2.401080049923621	51769.99442763051
150	2.6053329569112975	51754.72049829984
160	2.87488012490212	51743.09339804055
170	3.088773342897184	51733.15805284344
180	3.3368091838783585	51724.5146296719
190	3.569671395875048	51716.9252467223
200	3.7922548228816595	51710.77713485294
210	4.01435462286463	51704.690696651494
220	4.253935911838198	51699.92654451118
230	4.46670179683133	51696.0625057003
240	4.696554013848072	51692.45234778218
250	4.925217381853145	51689.48097866369
260	5.1491374268662184	51687.12597949155
270	5.384804027853534	51685.16637012263
280	5.624561408854788	51683.33017802629
290	5.844467614864698	51681.50549464728
300	6.074126262858044	51679.80066334088
310	6.335160536866169	51678.288180211464
320	6.579356665868545	51676.972651463686
330	6.873736108886078	51675.726141194995
340	7.143800530873705	51674.73836957551
350	7.359721581888152	51673.875958807
360	7.5825308598869015	51673.179743344095
370	7.802393911872059	51672.42121794221
380	8.025682922860142	51671.60986946882
390	8.25082745985128	51670.857988521406
400	8.473845600849018	51670.28800026429
410	8.692842276854208	51669.836862305434
420	8.919533306849189	51669.39905984108
430	9.142610337847145	51668.893964987365
440	9.353499005839694	51668.36362116622
450	9.572131013846956	51667.82942277026
460	9.794476991839474	51667.30164004654
470	10.009579684818164	51666.9053176742
480	10.232015038811369	51666.632993372994
490	10.47534477780573	51666.403587256515
500	10.686500986805186	51666.18122786576
510	10.90581751478021	51665.93336999808
520	11.128361057781149	51665.69882333317
530	11.339905698783696	51665.49577926283
540	11.562149328790838	51665.31519282612
550	11.786791006772546	51665.136129438055
560	11.996292567782803	51664.96763618921
570	12.214589701790828	51664.80028194854
580	12.437460352812195	51664.620111762066
590	12.657454299798701	51664.43613018069
600	12.889363357797265	51664.231347848974
610	13.112410537782125	51664.03977275377
620	13.335813797777519	51663.891778235105
630	13.55501392178121	51663.787827703985
640	13.776426490774611	51663.71199129905
650	14.00143778778147	51663.62108404078
660	14.225156797794625	51663.526043125334
670	14.451215690787649	51663.41220407696
680	14.675123424793128	51663.29679543288
690	14.883576658787206	51663.17719206277
700	15.102104758785572	51663.05265131125
710	15.325514034804655	51662.9620941957
720	15.55132190178847	51662.901811508054
730	15.773202194774058	51662.84129724714
740	16.012950584787177	51662.766972241574
750	16.254233554791426	51662.69210812182
760	16.472742205805844	51662.618484774466
770	16.70284660780453	51662.56605416238
780	16.941369463776937	51662.52862143582
790	17.163340938772308	51662.49699714398
800	17.391909425787162	51662.45662758096
810	17.632188478804892	51662.39471263585
820	17.929794750816654	51662.32280877891
830	18.41485754781752	51662.26141548089
840	18.781699168815976	51662.2156135285
850	19.027152939816006	51662.179528435365
860	19.29869867482921	51662.13976361886
870	19.698750735842623	51662.110314534264
880	19.993898468848784	51662.08482034814
890	20.239452916837763	51662.059472399786
900	20.46808813282405	51662.0158236115
910	20.69750262281741	51661.96841408512
920	20.93111369482358	51661.9241606384
930	21.182107868837193	51661.88961875969
940	21.536396818846697	51661.858267387826
950	21.838961316854693	51661.826694495765
960	22.075803383864695	51661.78221451424
970	22.30326723086182	51661.72801382547
980	22.53261760485475	51661.67815852805
990	22.759803079854464	51661.644857441664
1000	23.007315498864045	51661.621205196614

